Atomic hydrogen, star formation and feedback in the lowest mass Blue Compact Dwarf galaxies

We present the results from a search for HI emission from a sample of newly discovered dwarf galaxies in the M81 group. HI is detected in three galaxies, all of which are classified as BCDs. The HI masses of these galaxies are ~ 10^6 M_sun, making these some of the lowest mass BCDs known. For these three galaxies FUV images (from GALEX) and H-alpha images (from the Russian 6m BTA telescope) are available.The H-alpha emission is very faint, and, in principle could be produced by a single O star. Further, in all cases we find offsets between the peak of the FUV emission and that of the H-alpha emission. Offsets between the most recent sites of star formation (i.e. those traced by H-alpha) and the older sites (i.e. those traced by FUV) would be natural if the star formation is stochastic. In spite of the expectation that the effects of mechanical feedback from star formation would be most directly seen in the smallest galaxies with low gravitational potentials, we only see tentative evidence of outflowing HI gas associated with the star forming region in one of the galaxies.

==> readme.txt <==
This file contain information regarding the paper "Atomic gas, star formation and feedback in the lowest mass Blue Compact Dwarf galaxies".
Authors: Sambit Roychowdhury, Jayaram N. Chengalur, Kristin Chiboucas, Igor D. Karachentsev, R. Brent Tully and Serafim S. Kaisin.
Contact details of the first author are as follows:
name: Sambit Roychowdhury
email: sambit@ncra.tifr.res.in
Address: NCRA-TIFR,
         Post Bag 3, Ganeshkhind, Pune 411 007, India
Tel    : +91 20 25719252

Comments: 9 pages, 5 figures (4 coloured), 5 tables

The compressed file "sff_BCD_nn.tar" contains the following files:

 readme.text               this file
 mn2e.cls                  MNRAS document class file
 mn2e.bst                  MNRAS Bibliography style file
 m81pv7mm.tex              TEX file of the paper
 n_asp.png                 Figure 1 in the paper
 m0_opt_m1.png             Figure 2 in the paper
 20klhi_f_h_rgb.png        Figure 3 in the paper
 d1012_chmaps_nn.png       Figure 4 in the paper
 d1012_specreg_nn.eps      Figure 5 in the paper

